The Coyote Universe III: Simulation Suite and Precision Emulator for the Nonlinear Matter Power Spectrum

Many of the most exciting questions in astrophysics and cosmology, including the majority of observational probes of dark energy, rely on an understanding of the nonlinear regime of structure formation. In order to fully exploit the information available from this regime and to extract cosmological constraints, accurate theoretical predictions are needed. Currently such predictions can only be obtained from costly, precision numerical simulations. This paper is the third in a series aimed at constructing an accurate calibration of the nonlinear mass power spectrum on Mpc scales for a wide range of currently viable cosmological models, including dark energy. The first two papers addressed the numerical challenges, and the scheme by which an interpolator was built from a carefully chosen set of cosmological models. In this paper we introduce the "Coyote Univers"' simulation suite which comprises nearly 1,000 N-body simulations at different force and mass resolutions, spanning 38 wCDM cosmologies. This large simulation suite enables us to construct a prediction scheme, or emulator, for the nonlinear matter power spectrum accurate at the percent level out to k~1 h/Mpc. We describe the construction of the emulator, explain the tests performed to ensure its accuracy, and discuss how the central ideas may be extended to a wider range of cosmological models and applications. A power spectrum emulator code is released publicly as part of this paper.

==> response.txt <==
We would like to thank the referee for the very positive and
encouraging report. Below we list the changes we made to the
manuscript in response to the referee's questions.

Sincerely, Earl Lawrence

(1) Model selection



(2) Caption 3

We extended the caption of Figure 3 considerably to explain the
process convolution model in more detail.

(3) Smooth prediction, Figure 4

We changed the wording to "smooth power spectrum" in the caption and
"Smooth P(k)" in the legend.

(4) Caption 6

We extended the caption of Figure 6 considerably. We explain the
relation of the quantiles to k and the meaning of the quantiles in
detail. We point out how they are helpful in verifying our assumptions
about the general procedure.

(5) Figure 8

We added the nonlinear power spectra (divided by k^{3/2}) in light
gray to the figure and scaled them to fit the plot. We added an
explanation in the caption.

(6) Explanation of phi_i and w_i

We extended the explanation below Eqn.(14), describing the components
that occur in Eqn.(14) briefly. We fixed a typo in Eqn.(14) and
matched the notation exactly to what we used in Paper II (which had
changed slightly in the published version).

